Zinc in the Sculptor dwarf spheroidal galaxy

From ESO VLT/FLAMES/GIRAFFE spectra, abundance measurements of Zn have been made in $\approx$100 individual red giant branch (RGB) stars in the Sculptor dwarf spheroidal galaxy. This is the largest sample of individual Zn abundance measurements within a stellar system beyond the Milky Way. In the observed metallicity range, $-2.7\leq\text{[Fe/H]}\leq-0.9$, the general trend of Zn abundances in Sculptor is similar to that of $\alpha$-elements. That is, super-solar abundance ratios of [Zn/Fe] at low metallicities, which decrease with increasing [Fe/H], eventually reaching subsolar values. However, at the higher metallicities in Sculptor, $\text{[Fe/H]}\gtrsim-1.8$, we find a significant scatter, $-0.8\lesssim\text{[Zn/Fe]}\lesssim+0.4$, which is not seen in any $\alpha$-element. Our results are consistent with previous observations of a limited number of stars in Sculptor and in other dwarf galaxies. These results suggest that zinc has a complex nucleosynthetic origin, behaving neither completely like an $\alpha$- nor an iron-peak element.

==> CDS/ReadMe.dat <==
J/A+A//     Zinc in the Sculptor dwarf spheroidal galaxy    (Skuladottir+, 2017)
================================================================================
Search for streaming motion of galaxy clusters around the Giant Void
       Skuladottir A., Tolstoy, E. Salvadori S., Hill V., Pettini M.
       
================================================================================
ADC_Keywords: Abundances; Galaxies, nearby; Stars, giant
Keywords: stars: abundances - stars: binaries: general - stars: general
	  galaxies: abundances - galaxies: dwarf - galaxies: evolution 
	  galaxies: Individual: Sculptor - galaxies: Local Group

Abstract: From ESO VLT/FLAMES/GIRAFFE spectra, abundance measurements of Zn have
	  been made in $\approx$100 individual red giant branch (RGB) stars in 
	  the Sculptor dwarf spheroidal galaxy. This is the largest sample of 
	  individual Zn abundance measurements within a stellar system beyond 
	  the Milky Way. In the observed metallicity range, 
	  $-2.7\leq\text{[Fe/H]}\leq-0.9$, the general trend of Zn abundances in
	  Sculptor is similar to that of $\alpha$-elements. That is, super-solar
	  abundance ratios of [Zn/Fe] at low metallicities, which decrease with	
	  increasing [Fe/H], eventually reaching subsolar values. However, at 
	  the higher metallicities in Sculptor, $\text{[Fe/H]}\gtrsim-1.8$, we 
	  find a significant scatter, $-0.8\lesssim\text{[Zn/Fe]}\lesssim+0.4$, 
	  which is not seen in any $\alpha$-element. Our results are consistent 
	  with previous observations of a limited number of stars in Sculptor 
	  and in other dwarf galaxies. These results suggest that zinc has a 
	  complex nucleosynthetic origin, behaving neither completely like an 
	  $\alpha$- nor an iron-peak element.

Description: Stellar parameters, abundances with errors and S/N of the stellar 
	  sample. Velocity measurements for a subset of the sample over long 
	  period. Atomic linelist.


File Summary:
--------------------------------------------------------------------------------
 FileName      Lrecl    Records    Explanations
--------------------------------------------------------------------------------
ReadMe            80	   100   This file
table2.dat        88       101   Stellar parameters, abundances and S/N
table3.dat        56 	   87    Velocity measurements
table4.dat        34 	   100   Linelist            
--------------------------------------------------------------------------------


Byte-by-byte Description of file: table2.dat
--------------------------------------------------------------------------------
 Bytes Format Units   Label    Explanations
--------------------------------------------------------------------------------
 1-6     A6    ---    Star             Name of star
 9-13    F5    dex    [Fe/H]           Iron abundances
 17-20   F4    dex    delta_[Fe/H]     Error on [Fe/H]
 25-26   I2    /pix   S/N_blue         S/N for 4750-4850 AA
 29-30   I2    /pix   S/N_red          S/N for 4850-4950 AA
 33-34   I2    ---    N_Ti             Number of Ti lines 
 37-40   F4    dex    delta_noise(Ti)  Error on [Ti/H]
 45-49   F5    dex    [Ti/Fe]          Abundance ratio of Ti over Fe
 53-56   F4    dex    delta_[Ti/Fe]    error on [Ti/Fe]
 61-61   I1    ---    N_Zn             Number of Zn lines 
 65-68   F4    dex    delta_noise(Zn)  Error on [Zn/H]
 73-73   I1    ---    Upplim flag      Upper limit flag for [Zn/Fe]
 77-81   F5    dex    [Zn/Fe]          Abundance ratio of Zn over Fe
 85-88   F4    dex    delta_[Zn/Fe]    error on [Zn/Fe]
--------------------------------------------------------------------------------


Byte-by-byte Description of file: table3.dat
--------------------------------------------------------------------------------
 Bytes Format Units   Label    Explanations
--------------------------------------------------------------------------------
 1-6    A6     ---    Star	Name of star
 9-13   F5     km/s    v_r,1     velocity measurements in 2003 (1)
 17-21  F5     km/s    v_r,2     velocity measurements in 2004 (2)
 25-29  F5     km/s    v_r,3     velocity measurements in 2012 (3)
 33-37  F5     km/s    v_r,4     velocity measurements in 2013 (4)
 41-45  F5     km/s    v_r,5     velocity measurement in 2013 (1 star) (5)
 49-56  A8     ---     Binary    Comment if a star is a possible/likely binary
--------------------------------------------------------------------------------
Note (1): Hill et al. in prep. 
Note (2): Battaglia et al. 2008
Note (3): Skuladottir 2015a
Note (4): This work
Note (5): Skuladottir et al. 2015b
--------------------------------------------------------------------------------
 

Byte-by-byte Description of file: table4.dat
--------------------------------------------------------------------------------
 Bytes Format Units   Label    Explanations
--------------------------------------------------------------------------------
 1-5    A5     ---    El.	Element species
 9-16   F8     AA     lambda	Wavelength
 21-25  F5     eV     Chi_ex    Excitation potential
 29-34  F6     ---    log(gf)   Oscillator strength
--------------------------------------------------------------------------------


Acknowledgements: Asa Skuladottir <skuladottir@mpia.de>

================================================================================
(End)                       Asa Skuladottir   [MPIA, Heidelberg]     01-Aug-2017

==> CDS/table2.dat <==
ET0024	-1.24	0.10	23	36	22	0.08	-0.09	0.16	1	0.40		-0.20	0.41
ET0026	-1.80	0.16	34	47	19	0.07	-0.04	0.09	1	0.34		-0.74	0.36
ET0027	-1.50	0.13	31	53	27	0.06	-0.23	0.10	1	0.16		-0.40	0.21
ET0028	-1.22	0.11	31	39	25	0.05	-0.39	0.11	1	0.38		-0.38	0.39
ET0031	-1.68	0.17	29	51	19	0.06	-0.03	0.09	1	0.18		-0.24	0.23
ET0033	-1.77	0.16	24	40	19	0.05	-0.11	0.13	1	0.24		-0.14	0.29
ET0043	-1.24	0.16	22	34	20	0.07	-0.24	0.13	1	0.46		-0.72	0.48
ET0048	-1.90	0.19	46	71	14	0.07	0.14	0.10	1	0.20		0.20	0.25
ET0051	-0.92	0.12	31	47	23	0.07	-0.36	0.17	1	0.34		-0.32	0.35
ET0054	-1.81	0.16	31	56	20	0.07	0.06	0.09	1	0.20		-0.06	0.25
ET0057	-1.33	0.13	36	48	24	0.05	-0.15	0.10	1	0.22		-0.36	0.24
ET0059	-1.53	0.16	34	50	24	0.07	-0.25	0.11	1	0.32		-0.50	0.34
ET0060	-1.56	0.15	28	46	12	0.10	-0.14	0.12	1	0.18		-0.60	0.21
ET0062	-2.27	0.18	18	33	11	0.13	0.24	0.17	1	0.36		0.34	0.41
ET0063	-1.18	0.19	26	41	22	0.05	-0.38	0.13	1	0.28		-0.02	0.30
ET0064	-1.38	0.14	34	41	20	0.06	-0.10	0.11	1	0.24		-0.36	0.26
ET0066	-1.30	0.14	24	38	20	0.08	-0.23	0.11	1	0.48		-0.48	0.49
ET0067	-1.65	0.16	26	40	23	0.08	0.13	0.09	1	0.22		-0.26	0.26
ET0069	-2.11	0.20	28	47	11	0.08	0.20	0.13	1	0.34		0.02	0.37
ET0071	-1.35	0.14	30	48	24	0.08	-0.16	0.11	1	0.32		-0.62	0.34
ET0073	-1.53	0.17	27	39	23	0.05	-0.07	0.09	1	0.38		0.04	0.41
ET0083	-1.97	0.18	29	49	17	0.07	0.17	0.10	1	0.30		-0.38	0.34
ET0094	-1.86	0.15	16	27	17	0.08	0.07	0.11	1	0.46		-0.34	0.49
ET0095	-2.16	0.20	30	44	13	0.08	0.16	0.11	1	0.26		-0.26	0.31
ET0103	-1.21	0.13	18	29	18	0.07	-0.27	0.11	1	0.34		-0.10	0.36
ET0104	-1.62	0.17	22	35	16	0.08	0.02	0.11	1	0.38		-0.36	0.41
ET0109	-1.85	0.11	30	48	30	0.07	0.02	0.13	1	0.26		-0.06	0.29
ET0112	-2.04	0.14	37	56	19	0.07	0.07	0.09	1	0.12		0.18	0.17
ET0113	-2.18	0.19	37	58	17	0.07	0.17	0.10	1	0.18		-0.04	0.24
ET0121	-2.35	0.20	22	43	10	0.09	0.17	0.16	1	0.20		0.34	0.25
ET0126	-1.11	0.16	28	43	21	0.06	-0.37	0.11	1	0.34		-0.18	0.36
ET0132	-1.50	0.15	29	47	22	0.06	0.05	0.09	1	0.22		-0.50	0.26
ET0133	-1.07	0.15	26	39	22	0.06	-0.20	0.14	1	0.26		-0.40	0.28
ET0137	-0.89	0.18	28	46	18	0.07	-0.56	0.19	1	0.28		0.04	0.29
ET0138	-1.70	0.15	24	42	16	0.07	-0.14	0.10	1	0.24		-0.16	0.28
ET0139	-1.41	0.11	29	37	17	0.08	-0.28	0.13	1	0.22		-0.56	0.25
ET0141	-1.68	0.15	28	48	19	0.08	-0.04	0.10	1	0.24		-0.20	0.28
ET0145	-1.51	0.14	34	47	13	0.09	-0.31	0.10	1	0.22		-0.12	0.25
ET0150	-0.93	0.11	22	34	13	0.08	-0.45	0.16	1	0.36		-0.46	0.37
ET0151	-1.77	0.16	25	42	18	0.08	0.11	0.10	1	0.22		-0.20	0.26
ET0158	-1.80	0.21	27	45	12	0.07	0.08	0.10	1	0.36		0.20	0.39
ET0160	-1.16	0.14	26	36	13	0.09	-0.28	0.13	1	0.52		-0.50	0.54
ET0163	-1.86	0.21	25	38	12	0.13	-0.01	0.16	1	0.20		0.40	0.26
ET0164	-1.89	0.22	24	42	17	0.05	0.11	0.11	1	0.20		-0.38	0.25
ET0165	-1.10	0.17	25	38	19	0.09	-0.31	0.13	1	0.22		-0.36	0.25
ET0166	-1.49	0.15	21	35	16	0.07	0.02	0.09	1	0.44		-0.06	0.46
ET0168	-1.10	0.17	18	31	16	0.09	-0.29	0.13	1	0.38		-0.64	0.40
ET0173	-1.47	0.10	20	34	17	0.10	-0.31	0.15	1	0.20		-0.80	0.22
ET0198	-1.16	0.17	22	31	15	0.09	-0.32	0.11	1	0.22		0.08	0.26
ET0200	-1.49	0.19	23	39	15	0.08	-0.07	0.12	1	0.38		0.22	0.42
ET0202	-1.32	0.19	21	35	19	0.08	-0.21	0.11	1	0.38		-0.52	0.40
ET0206	-1.33	0.17	24	41	16	0.07	-0.13	0.09	1	0.38		-0.04	0.41
ET0232	-1.00	0.18	24	41	16	0.07	-0.26	0.10	1	0.30		-0.80	0.32
ET0236	-2.41	0.21	16	29	8	0.08	0.28	0.22	1	0.74	<	0.72	...
ET0237	-1.61	0.18	20	36	16	0.09	0.05	0.11	1	0.36		-0.46	0.38
ET0238	-1.57	0.17	24	38	16	0.08	-0.09	0.10	1	0.30		-0.48	0.34
ET0239	-2.26	0.21	23	41	13	0.09	0.30	0.15	1	0.22		0.50	0.26
ET0240	-1.15	0.17	24	37	15	0.08	-0.31	0.14	1	0.20		-0.56	0.23
ET0241	-1.41	0.17	26	43	14	0.10	-0.12	0.11	1	0.30		-0.24	0.34
ET0242	-1.32	0.17	22	34	19	0.07	-0.22	0.09	1	0.30		0.00	0.33
ET0244	-1.24	0.17	24	34	17	0.11	-0.13	0.12	1	0.52		0.18	0.54
ET0270	-1.56	0.16	23	35	17	0.08	-0.08	0.13	1	0.52		-0.28	0.54
ET0275	-1.21	0.16	18	30	5	0.21	-0.33	0.23	1	0.42		-0.60	0.44
ET0299	-1.83	0.18	18	29	7	0.13	0.11	0.17	1	9.21	<	-0.38	...
ET0300	-1.39	0.20	11	22	8	0.09	-0.01	0.13	1	8.59	<	-0.56	...
ET0317	-1.69	0.19	25	45	15	0.07	0.02	0.11	1	0.26		0.00	0.30
ET0320	-1.71	0.21	27	47	13	0.10	0.02	0.12	1	0.20		-0.14	0.24
ET0321	-1.93	0.18	25	39	12	0.12	0.01	0.14	1	0.28		-0.20	0.31
ET0322	-2.04	0.27	25	40	10	0.13	0.15	0.17	1	0.44		0.30	0.46
ET0327	-1.32	0.16	26	38	13	0.08	-0.19	0.10	1	0.32		-0.46	0.35
ET0330	-2.00	0.24	25	37	10	0.09	0.14	0.13	1	0.18		-0.34	0.23
ET0339	-1.08	0.14	27	34	18	0.09	-0.30	0.12	1	0.18		-0.24	0.21
ET0342	-1.35	0.20	10	17	...	...	...	...	...	...		...	...
ET0350	-1.90	0.21	18	30	7	0.14	0.18	0.22	1	0.36		-0.44	0.40
ET0354	-1.07	0.20	20	35	13	0.11	-0.17	0.13	1	0.40		-0.18	0.43
ET0363	-1.28	0.17	16	30	11	0.12	-0.09	0.15	1	0.34		-0.46	0.37
ET0369	-2.35	0.20	27	42	12	0.08	0.21	0.15	1	0.18		0.06	0.22
ET0373	-1.96	0.21	19	35	10	0.11	0.22	0.19	1	0.46		0.32	0.49
ET0376	-1.17	0.17	23	33	15	0.10	-0.20	0.13	1	0.26		-0.66	0.29
ET0378	-1.18	0.15	23	34	18	0.08	-0.31	0.12	1	0.22		-0.28	0.26
ET0379	-1.65	0.18	22	37	13	0.06	-0.16	0.09	1	0.26		-0.20	0.29
ET0382	-1.74	0.23	23	38	10	0.08	-0.06	0.11	1	0.48		0.60	0.51
ET0384	-1.46	0.22	18	30	11	0.10	-0.04	0.12	1	0.36		-0.28	0.39
ET0389	-1.60	0.22	21	33	15	0.09	-0.04	0.11	1	0.26		-0.56	0.30
ET0392	-1.48	0.20	15	26	12	0.11	-0.01	0.14	1	0.46		-0.02	0.48
ET0034	-2.41	0.09	29	47	8	0.05	0.32	0.07	1	0.42		0.10	0.43
ET0135	-2.32	0.06	29	46	12	0.04	0.10	0.06	1	0.20		0.18	0.21
ET0147	-1.39	0.08	16	24	16	0.10	-0.31	0.14	0	...	<	-0.80	...
ET0156	-1.37	0.06	23	35	23	0.06	-0.08	0.11	1	0.50		-0.42	0.50
ET0223	-1.91	0.07	16	30	11	0.10	0.25	0.11	1	0.56		-0.22	0.56
ET0332	-2.17	0.08	22	36	10	0.09	0.22	0.15	1	0.24		0.10	0.25
ET0351	-1.27	0.09	17	33	16	0.07	-0.03	0.11	1	0.32		0.32	0.33
ET0359	-2.67	0.11	18	31	6	0.17	0.42	0.19	1	0.46		0.46	0.47
ET0375	-2.28	0.10	26	41	7	0.14	0.26	0.16	1	0.46		-0.14	0.47
ET0388	-1.97	0.08	14	25	10	0.13	0.23	0.15	0	...	<	-0.34	...
ET0393	-2.12	0.09	18	30	10	0.13	0.19	0.15	0	...	<	0.02	...
ET0394	-1.39	0.08	19	33	18	0.06	-0.23	0.10	1	0.36		-0.08	0.37
ET0396	-1.59	0.06	17	28	14	0.07	-0.04	0.08	0	...	<	0.98	...
ET0398	-1.29	0.08	19	29	22	0.09	-0.11	0.12	1	0.40		-0.50	0.41
ET0402	-1.30	0.08	18	33	18	0.11	-0.10	0.13	1	0.48		0.16	0.49
ET0408	-1.49	0.07	14	29	12	0.11	-0.15	0.12	0	...	<	-0.22	...

==> CDS/table3.dat <==
ET0024	112.9	112.7	113.3	110.8	...	
ET0026	98.4	99.2	97.1	97.4	...	
ET0027	112.3	114.3	111.8	113.0	...	
ET0028	120.2	118.7	119.8	121.5	...	
ET0031	115.1	115.4	113.3	116.6	...	
ET0033	108.7	107.5	106.9	108.8	...	
ET0043	110.2	109.9	110.2	110.3	...	
ET0048	120.5	120.5	121.4	121.7	...	
ET0051	108.5	110.3	107.0	108.7	...	
ET0054	103.5	102.9	102.1	102.9	...	
ET0057	99.3	98.0	97.3	100.6	...	
ET0059	115.9	115.7	118.2	118.7	...	
ET0060	96.6	96.3	97.1	97.2	...	
ET0062	105.0	105.1	103.5	105.2	...	
ET0063	109.4	108.8	108.5	109.9	...	
ET0064	113.3	114.2	113.4	114.8	...	
ET0066	118.6	116.9	118.2	121.1	...	
ET0067	99.8	99.8	100.4	100.6	...	
ET0069	101.9	101.4	100.2	102.4	...	
ET0071	106.5	104.7	106.8	106.3	...	
ET0073	121.9	122.3	123.1	124.3	...	
ET0083	122.2	122.9	121.6	123.2	...	
ET0094	119.4	106.8	116.6	110.3	...	Likely
ET0095	109.5	111.0	108.4	112.1	...	
ET0097	105.4	112.6	106.8	111.4	109.0	Possible
ET0103	116.0	115.0	116.8	118.0	...	
ET0104	110.6	...	110.2	112.5	...	
ET0109	102.5	101.4	108.4	103.7	...	Possible 
ET0112	...	...	118.2	117.0	...	
ET0113	122.6	121.4	119.8	121.0	...	
ET0121	113.9	116.9	116.6	113.6	...	
ET0126	102.7	103.1	101.9	103.6	...	
ET0132	101.6	100.1	100.4	101.7	...	
ET0133	111.8	111.4	111.7	112.5	...	
ET0137	114.5	115.1	114.0	115.2	...	
ET0138	110.2	108.4	108.5	110.2	...	
ET0139	91.1	90.5	100.3	100.0	...	Likely
ET0141	120.4	122.7	121.5	122.5	...	
ET0145	...	...	106.9	110.3	...	
ET0147	111.8	110.7	111.8	112.5	...	
ET0150	100.0	98.9	97.5	101.0	...	
ET0151	104.0	105.6	103.5	106.3	...	
ET0158	111.0	111.2	111.6	112.3	...	
ET0160	112.7	113.5	111.9	113.2	...	
ET0163	121.2	116.6	126.3	117.0	...	Likely 
ET0164	112.7	114.4	113.2	113.3	...	
ET0165	113.2	112.0	111.8	112.9	...	
ET0166	117.4	118.7	118.2	118.3	...	
ET0168	113.2	113.1	113.3	113.2	...	
ET0173	103.6	107.0	113.6	108.2	...	Likely
ET0198	119.4	119.1	120.0	120.9	...	
ET0200	104.0	103.0	103.6	104.5	...	
ET0202	108.6	107.3	107.0	108.3	...	
ET0206	95.4	105.4	92.2	107.4	...	Likely 
ET0232	102.6	102.3	103.4	103.6	...	
ET0236	107.1	102.9	105.3	104.9	...	
ET0237	111.3	108.9	111.7	111.1	...	
ET0238	115.8	114.1	111.7	114.2	...	
ET0239	116.3	117.4	118.3	117.6	...	
ET0240	106.6	105.3	105.3	107.0	...	
ET0241	111.4	109.2	111.6	112.5	...	
ET0242	117.5	117.5	118.1	118.6	...	
ET0244	112.4	113.3	113.3	114.6	...	
ET0270	109.5	...	...	109.9	...	
ET0275	112.5	...	113.5	113.9	...	
ET0299	93.4	...	88.9	92.5	...	
ET0300	119.1	119.7	119.8	121.8	...	
ET0317	103.9	103.6	103.5	104.3	...	
ET0320	119.8	120.7	119.8	120.7	...	
ET0321	112.6	112.4	111.6	113.2	...	
ET0322	104.5	103.3	100.3	103.6	...	
ET0327	119.1	119.0	118.4	119.1	...	
ET0330	114.4	112.4	113.3	114.0	...	
ET0339	100.6	98.5	100.2	101.4	...	
ET0342	119.9	120.3	118.2	120.0	...	
ET0350	110.9	110.3	108.5	110.3	...	
ET0354	105.6	104.6	105.1	106.3	...	
ET0363	118.4	119.1	116.5	118.8	...	
ET0369	103.9	101.2	105.2	110.2	...	Likely 
ET0373	130.8	130.5	129.5	128.0	...	
ET0376	105.8	106.7	103.6	105.2	...	
ET0378	109.7	109.0	107.0	107.3	...	
ET0379	105.5	105.6	105.2	105.5	...	
ET0382	103.0	101.9	102.1	102.2	...	
ET0384	124.6	124.1	124.9	126.1	...	
ET0389	115.1	116.7	114.9	115.5	...	
ET0392	124.6	124.9	124.6	126.4	...	

==> CDS/table4.dat <==
Ti II	4708.662	1.237	-2.340
Ti I	4708.951	2.160	-1.053
Ti I	4715.302	0.048	-2.680
Ti I	4722.606	1.053	-1.330
Ti I	4723.163	1.067	-1.335
Ti I	4731.165	2.175	-0.134
Ti I	4742.106	2.154	-0.670
Ti I	4742.303	1.460	-1.120
Ti I	4742.789	2.236	0.210
Ti I	4758.118	2.249	0.425
Ti I	4758.901	0.836	-2.170
Ti I	4759.270	2.256	0.514
Ti II	4763.881	1.221	-2.360
Ti II	4764.524	1.237	-2.950
Ti I	4771.099	0.826	-2.380
Ti II	4775.635	1.243	-2.810
Ti I	4778.255	2.236	-0.220
Ti II	4779.985	2.048	-1.260
Ti I	4781.711	0.848	-1.960
Ti I	4796.207	2.333	-0.665
Ti I	4796.353	1.879	-2.656
Ti I	4797.975	2.334	-0.768
Ti II	4798.521	1.080	-2.680
Ti I	4801.901	0.818	-3.111
Ti I	4801.948	0.826	-3.254
Ti II	4805.085	2.061	-0.960
Ti I	4805.415	2.345	0.150
Ti II	4806.321	1.084	-3.380
Ti I	4806.759	0.813	-3.113
Ti I	4820.411	1.502	-0.441
Ti I	4840.874	0.900	-0.509
Ti II	4849.169	1.131	-3.000
Ti II	4855.905	3.095	-1.470
Ti I	4856.010	2.256	0.440
Ti II	4865.611	1.116	-2.790
Ti I	4865.781	2.578	-0.398
Ti I	4870.126	2.249	0.518
Ti I	4885.079	1.887	0.358
Ti I	4909.098	0.826	-2.401
Ti II	4911.193	3.124	-0.610
Ti I	4913.614	1.873	0.160
Ti I	4919.860	2.160	-0.225
Ti I	4926.148	0.818	-2.170
Ti I	4928.336	2.154	0.050
Ti I	4928.339	2.267	-0.929
Ti I	4937.726	0.813	-2.254
Ti I	4940.969	1.981	-1.880
Ti I	4941.303	0.826	-2.929
Ti I	4941.571	2.160	-1.010
Ti I	4947.973	0.818	-2.882
Ti I	4948.162	3.441	-3.551
Ti I	4967.296	0.000	-3.744
Fe I	4741.529	2.831	-1.765
Fe I	4745.800	3.654	-1.270
Fe I	4757.578	3.274	-2.040
Fe I	4765.457	4.076	-1.938
Fe I	4765.480	1.608	-4.010
Fe I	4768.320	3.686	-1.070
Fe I	4768.396	2.940	-2.261
Fe I	4771.697	2.198	-3.234
Fe I	4779.439	3.415	-2.020
Fe I	4787.495	3.018	-4.162
Fe I	4787.827	2.998	-2.530
Fe I	4788.757	3.237	-1.763
Fe I	4789.651	3.546	-0.958
Fe I	4800.649	4.143	-1.029
Fe I	4802.875	3.695	-2.027
Fe I	4802.880	3.642	-1.514
Fe I	4809.933	4.178	-1.891
Fe I	4809.938	3.573	-2.720
Fe I	4817.778	2.223	-3.530
Fe I	4817.843	4.154	-2.636
Fe I	4834.507	2.424	-3.410
Fe I	4839.544	3.267	-1.822
Fe I	4839.886	4.733	-1.329
Fe I	4841.663	3.301	-2.893
Fe I	4841.785	4.191	-1.880
Fe I	4842.715	4.220	-2.048
Fe I	4842.788	4.103	-1.560
Fe I	4843.143	3.396	-1.840
Fe I	4843.348	0.000	-7.894
Fe I	4843.386	3.573	-2.859
Fe I	4859.741	2.875	-0.764
Fe I	4862.538	4.154	-2.419
Fe I	4862.599	4.154	-1.498
Fe I	4863.644	3.430	-1.663
Fe I	4863.777	3.039	-3.252
Fe I	4867.529	1.608	-4.700
Fe I	4867.640	3.267	-4.007
Fe I	4871.318	2.865	-0.363
Fe I	4872.138	2.882	-0.567
Fe I	4877.604	2.998	-3.150
Fe I	4877.789	3.274	-4.129
Fe I	4882.143	3.417	-1.640
Fe I	4885.430	3.882	-0.971
Fe I	4886.332	4.154	-0.613
Fe I	4889.001	2.198	-2.462
Fe I	4889.102	3.884	-1.170
Fe I	4892.859	4.217	-1.290
Fe I	4903.310	2.882	-0.926
Fe I	4905.133	3.928	-2.050
Fe I	4905.219	3.301	-3.381
Fe II	4905.339	0.301	-8.072
Fe I	4907.732	3.430	-1.840
Fe I	4907.967	4.186	-1.990
Fe I	4908.031	4.218	-2.077
Fe I	4909.383	3.929	-1.231
Fe I	4910.017	3.397	-1.408
Fe I	4910.325	4.191	-0.459
Fe I	4910.565	4.218	-0.433
Fe I	4917.230	4.191	-1.180
Fe I	4917.876	3.017	-3.876
Fe I	4918.012	4.230	-1.360
Fe I	4918.994	2.865	-0.342
Fe I	4920.502	2.832	0.068
Fe I	4924.770	2.279	-2.241
Fe I	4930.053	3.301	-3.255
Fe I	4930.315	3.960	-1.201
Fe I	4932.978	3.274	-3.222
Fe I	4933.191	4.191	-1.659
Fe I	4933.293	3.301	-2.188
Fe I	4933.341	4.231	-0.817
Fe I	4938.174	3.943	-0.906
Fe II	4938.817	8.035	-4.721
Fe I	4939.239	4.608	-4.088
Fe I	4939.241	4.154	-0.829
Fe I	4939.687	0.859	-3.340
Fe I	4946.387	3.368	-1.170
Fe I	4950.106	3.417	-1.670
Fe I	4962.572	4.178	-1.182
Fe I	4966.089	3.332	-0.871
Fe I	4967.897	4.191	-0.487
Fe I	4969.917	4.217	-0.710
Zn I	4722.153	4.030	-0.338
Zn I	4810.528	4.078	-0.137
